The relationship between gas and galaxies at z<1 using the Q0107 quasar triplet

We study the distribution and dynamics of the circum- and intergalactic medium using a dense galaxy survey covering the field around the Q0107 system, a unique z~1 projected quasar triplet. With full Ly$\alpha$ coverage along all three lines-of-sight from z=0.18 to z=0.73, more than 1200 galaxy spectra, and two MUSE fields, we examine the structure of the gas around galaxies on 100-1000 kpc scales. We search for H I absorption systems occurring at the same redshift (within 500 $\textrm{km}$ $\textrm{s}^{-1}$) in multiple sightlines, finding with $>$ 99.9% significance that these systems are more frequent in the observed quasar spectra than in a randomly distributed population of absorbers. This is driven primarily by absorption with column densities N(H I) $> 10^{14}$ $\textrm{cm}^{-2}$, whilst multi-sightline absorbers with lower column densities are consistent with a random distribution. Star-forming galaxies are more likely to be associated with multi-sightline absorption than quiescent galaxies. HST imaging provides inclinations and position angles for a subset of these galaxies. We observe a bimodality in the position angle of detected galaxy-absorber pairs, again driven mostly by high-column-density absorbers, with absorption preferentially along the major and minor axes of galaxies out to impact parameters of several hundred kpc. We find some evidence supporting a disk/outflow dichotomy, as H I absorbers near the projected major-axis of a galaxy show line-of-sight velocities that tend to align with the rotation of that galaxy, whilst minor-axis absorbers are twice as likely to exhibit O VI at the same redshift.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
